Exploring space efficiency in a tree-based linear model for extreme multi-label classification

Extreme multi-label classification (XMC) aims to identify relevant subsets from numerous labels. Among the various approaches for XMC, tree-based linear models are effective due to their superior efficiency and simplicity. However, the space complexity of tree-based methods is not well-studied. Many past works assume that storing the model is not affordable and apply techniques such as pruning to save space, which may lead to performance loss. In this work, we conduct both theoretical and empirical analyses on the space to store a tree model under the assumption of sparse data, a condition frequently met in text data. We found that, some features may be unused when training binary classifiers in a tree method, resulting in zero values in the weight vectors. Hence, storing only non-zero elements can greatly save space. Our experimental results indicate that tree models can achieve up to a 95% reduction in storage space compared to the standard one-vs-rest method for multi-label text classification. Our research provides a simple procedure to estimate the size of a tree model before training any classifier in the tree nodes. Then, if the model size is already acceptable, this approach can help avoid modifying the model through weight pruning or other techniques.

==> rebuttal.txt <==
Reviewer 1 (hzaV):

Thank you for your valuable comments.
You mentioned that the performance loss with pruning can be slight.
Yes, it is.
But for some cases it can also be non-negligible.
For example, for the Amazon670k data, we show the P@1 score with a different threshold.
without pruning: 44.17
pruning with threshold 0.1: 43.75
pruning with threshold 0.2: 42.91
The problem is, we don’t know how to choose an optimal threshold to trade between the model size and the prediction performance.
This is also an ongoing research topic for us.
In contrast, this current work focuses on avoiding pruning if the model is already small enough.


Reviewer 3 (15af):

Thank you for your valuable comments.

1. For the discussion of pruning please refer to our response to Reviewer 1 (Hzav).

2. You mentioned that we may show the number of weights removed from pruning.
This is constructive. 
Take Amazon670k as an example.
Among the weights in a tree model, from the properties pointed out in this work, only 2.21% are non-zeros.
After pruning by threshold 0.1, the percentage is 0.25%.
Thus, most zeros in a tree model come from  “inherent pruning” instead of manual pruning.

3. Thank you for suggesting us to theoretically analyze a tree with varied K in different layers.
This is possible though we must assume different alpha values for different K. However we don’t have enough space to do it.

4. You asked about the condition so that w components are not updated for unused features.
All solvers of popular software such as LIBLINEAR, w is initialized to be zero and components related to unused features are not updated.
The condition here is only for convenience.
If the linear solver does not initialize w to be zero, then one can just remove unused features and proceed with the training.


Reviewer 4 (h9uf):

Thank you for your valuable comments.

1. The sparse data assumption is needed. 
Here "sparse" means that the feature vectors contain some zero values (e.g., TF-IDF features for text classification).
Without these zero values, each feature is used in training and thus the corresponding value in the weight vector is likely to be non-zero (see the property (8) in our paper).
Although we assume the data to be sparse, we want to stress that the assumption is commonly seen in the XMC scenario.

2. You ask if the performance would drop if applying our propsed approach.
The answer is no.
The model with/without storing zero weight values give the same prediction.
We pointed out that for sparse data, lots of weight values are zeros and do not need to be stored.

3. You wonder if it is fair to compare pruning and the "implicit pruning" without taking the model size reduction into consideration.
Please first see our response to Reviewer Hzav.
Yes, pruing can reduce the model size.
As mentioned in our reply to Reviewer 1 (Hzav), the trade off between performance and space, and selection of the threshold, are deep research problems we are working on.

Please also see the responses to Reviewer 3 (15af).
We show for sparse data, the main saving of the space is from the "implicit pruning" pointed out in this work, but not the manual pruning after.

4. It seems that there is no question for this point.

5. Thank you for pointing some NN methods for XMC.
We are aware of them, but they might not be related here -- NN does not directly have the "implicit pruning" property pointed out in this work for linear methods.
Our analysis should be as long as linear tree methods remain a useful baseline for XMC.
This is the case because of its faster training time than NN methods.

==> rebuttal/comments_to_metareviewer.txt <==
We thank all valuable comments from the reviewers and the meta-reviewer.
We are glad that the meta-reviewer thinks the paper is well-written and may potentially change the attitide of the community.
The meta-reviewer mentioned that the space efficiency of tree-based methods can only be achieved under sparse data.
This is correct.
But we also observed that the sparse assumption holds for many extreme multi-label classification tasks, in particular, text classification.

